Active Learning of Input Grammars

Knowing the precise format of a program's input is a necessary prerequisite for systematic testing. Given a program and a small set of sample inputs, we (1) track the data flow of inputs to aggregate input fragments that share the same data flow through program execution into lexical and syntactic entities; (2) assign these entities names that are based on the associated variable and function identifiers; and (3) systematically generalize production rules by means of membership queries. As a result, we need only a minimal set of sample inputs to obtain human-readable context-free grammars that reflect valid input structure. In our evaluation on inputs like URLs, spreadsheets, or configuration files, our AUTOGRAM prototype obtains input grammars that are both accurate and very readable - and that can be directly fed into test generators for comprehensive automated testing.

==> PICS/IntervalTreeExample.txt <==
http://user:password@www.google.com:80/command?foo=bar&lorem=ipsum#fragment

BLOCK
de/unisaarland/cs/st/example/jflow/URLReader.main() hash: 524813598 preOrderID: 0 postOrderID: 1064

BLOCK
java/io/BufferedReader.readLine() hash: 255058907 preOrderID: 1 postOrderID: 248
java/io/BufferedReader.readLine() hash: -277453162 preOrderID: 2 postOrderID: 245
java/lang/StringBuffer.toString() hash: 2069933538 preOrderID: 238 postOrderID: 242
java/util/Arrays.copyOfRange() hash: 1193349267 preOrderID: 239 postOrderID: 239

BLOCK
java/net/URL() hash: 1240394416 preOrderID: 253 postOrderID: 1061
java/net/URL() hash: 1205767182 preOrderID: 255 postOrderID: 1058
java/net/URL() hash: 269731511 preOrderID: 257 postOrderID: 1055
java/net/URLStreamHandler.parseURL() hash: 361991642 preOrderID: 787 postOrderID: 1052

BLOCK
#param#spec hash: -1536225453 preOrderID: 254 postOrderID: 248

BLOCK
#param#spec hash: 1852336021 preOrderID: 256 postOrderID: 249

BLOCK
#param#spec hash: 1568453396 preOrderID: 258 postOrderID: 250

BLOCK
#param#spec hash: -437398570 preOrderID: 788 postOrderID: 699


  http://user:password@www.google.com:80/command•••••••••••••••••••••••••••••

  BLOCK
  java/lang/String.substring() hash: -1331966112 preOrderID: 824 postOrderID: 748
  java/lang/String() hash: -668601038 preOrderID: 830 postOrderID: 745
  java/util/Arrays.copyOfRange() hash: -1347447152 preOrderID: 834 postOrderID: 742


    http•••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••

    BLOCK
    java/lang/String.substring() hash: -554158255 preOrderID: 403 postOrderID: 394
    java/lang/String() hash: 932541278 preOrderID: 409 postOrderID: 391
    java/util/Arrays.copyOfRange() hash: -1684574823 preOrderID: 413 postOrderID: 388

    BLOCK
    java/lang/String.toLowerCase() hash: 725205887 preOrderID: 424 postOrderID: 501
    java/lang/String.toLowerCase() hash: -893316179 preOrderID: 425 postOrderID: 498

    BLOCK
    java/net/URL.isValidProtocol() hash: -1593542340 preOrderID: 553 postOrderID: 638

    BLOCK
    #param#protocol hash: 190716527 preOrderID: 554 postOrderID: 501

    BLOCK
    #setField#java/net/URL.protocol hash: 1487398738 preOrderID: 720 postOrderID: 639

    BLOCK
    #getField#java/net/URL.protocol hash: 699162885 preOrderID: 721 postOrderID: 640

    BLOCK
    #getField#java/net/URL.protocol hash: 257432644 preOrderID: 722 postOrderID: 641

    BLOCK
    java/net/URL.getURLStreamHandler() hash: 412073402 preOrderID: 723 postOrderID: 679
    java/util/Hashtable.get() hash: 565246238 preOrderID: 725 postOrderID: 676

    BLOCK
    #param#protocol hash: -1997677007 preOrderID: 724 postOrderID: 642

    BLOCK
    #param#arg0 hash: 1722369177 preOrderID: 726 postOrderID: 643

    BLOCK
    #setField#java/lang/String.hash hash: -636849608 preOrderID: 735 postOrderID: 651

    BLOCK
    #param#arg0 hash: 1057316551 preOrderID: 742 postOrderID: 657

    BLOCK
    java/net/URL.getProtocol() hash: 929464775 preOrderID: 789 postOrderID: 704

    BLOCK
    #param#protocol hash: -488523695 preOrderID: 1131 postOrderID: 993

    BLOCK
    java/net/URL.getProtocol() hash: -238718252 preOrderID: 1139 postOrderID: 1005

    BLOCK
    #param#protocol hash: -944417473 preOrderID: 1145 postOrderID: 1005

    BLOCK
    #setField#java/net/URL.protocol hash: -1104899530 preOrderID: 1153 postOrderID: 1013


      h••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••

      BLOCK
      java/lang/String.charAt() hash: 406569750 preOrderID: 268 postOrderID: 264

      BLOCK
      java/lang/String.regionMatches() hash: 604058954 preOrderID: 275 postOrderID: 323

      BLOCK
      java/lang/Character.toUpperCase() hash: -198081237 preOrderID: 283 postOrderID: 295
      java/lang/Character.toUpperCase() hash: 682409063 preOrderID: 285 postOrderID: 292

      BLOCK
      #param#ch hash: 924038802 preOrderID: 284 postOrderID: 272

      BLOCK
      #param#codePoint hash: 1956972031 preOrderID: 286 postOrderID: 273

      BLOCK
      #param#ch hash: -1231361491 preOrderID: 288 postOrderID: 274

      BLOCK
      #param#ch hash: -997458300 preOrderID: 294 postOrderID: 279

      BLOCK
      #param#ch hash: 1759261166 preOrderID: 296 postOrderID: 280

      BLOCK
      java/lang/Character.toLowerCase() hash: 324801350 preOrderID: 312 postOrderID: 319
      java/lang/Character.toLowerCase() hash: -698911853 preOrderID: 314 postOrderID: 316

      BLOCK
      #param#ch hash: 217094017 preOrderID: 313 postOrderID: 296

      BLOCK
      #param#codePoint hash: 1928912762 preOrderID: 315 postOrderID: 297

      BLOCK
      #param#ch hash: 1236479637 preOrderID: 317 postOrderID: 298

      BLOCK
      java/lang/CharacterDataLatin1.toLowerCase() hash: -1834405680 preOrderID: 322 postOrderID: 313
      java/lang/CharacterDataLatin1.getProperties() hash: -462186326 preOrderID: 324 postOrderID: 308

      BLOCK
      #param#ch hash: -1590444872 preOrderID: 323 postOrderID: 303

      BLOCK
      #param#ch hash: 1021916149 preOrderID: 325 postOrderID: 304

      BLOCK
      java/lang/String.charAt() hash: -1718142414 preOrderID: 346 postOrderID: 330

      BLOCK
      java/lang/String.charAt() hash: 1563261237 preOrderID: 355 postOrderID: 338

      BLOCK
      java/lang/Character.toLowerCase() hash: 1503854969 preOrderID: 428 postOrderID: 418
      java/lang/Character.toLowerCase() hash: 1938960069 preOrderID: 430 postOrderID: 415

      BLOCK
      #param#ch hash: 2095269960 preOrderID: 429 postOrderID: 396

      BLOCK
      #param#codePoint hash: -923128438 preOrderID: 431 postOrderID: 397

      BLOCK
      #param#ch hash: -1043992357 preOrderID: 433 postOrderID: 398

      BLOCK
      java/lang/CharacterDataLatin1.toLowerCase() hash: -609618426 preOrderID: 438 postOrderID: 412
      java/lang/CharacterDataLatin1.getProperties() hash: -379210301 preOrderID: 440 postOrderID: 408

      BLOCK
      #param#ch hash: 1416840458 preOrderID: 439 postOrderID: 403

      BLOCK
      #param#ch hash: 486921129 preOrderID: 441 postOrderID: 404

      BLOCK
      java/lang/String.charAt() hash: -879263203 preOrderID: 556 postOrderID: 508

      BLOCK
      java/lang/Character.isLetter() hash: -324592844 preOrderID: 562 postOrderID: 534
      java/lang/Character.isLetter() hash: 1142907933 preOrderID: 564 postOrderID: 531
      java/lang/Character.getType() hash: -831512039 preOrderID: 566 postOrderID: 527

      BLOCK
      #param#ch hash: 1069938687 preOrderID: 563 postOrderID: 508

      BLOCK
      #param#codePoint hash: -1723919957 preOrderID: 565 postOrderID: 509

      BLOCK
      #param#codePoint hash: -2062849176 preOrderID: 567 postOrderID: 510

      BLOCK
      #param#ch hash: 863026145 preOrderID: 569 postOrderID: 511

      BLOCK
      java/lang/CharacterDataLatin1.getType() hash: -945850080 preOrderID: 574 postOrderID: 524
      java/lang/CharacterDataLatin1.getProperties() hash: 2010889201 preOrderID: 576 postOrderID: 521

      BLOCK
      #param#ch hash: 547231800 preOrderID: 575 postOrderID: 516

      BLOCK
      #param#ch hash: 1478932812 preOrderID: 577 postOrderID: 517


      •t•••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••

      BLOCK
      java/lang/String.charAt() hash: -958179763 preOrderID: 365 postOrderID: 347

      BLOCK
      java/lang/Character.toLowerCase() hash: 1105698118 preOrderID: 458 postOrderID: 443
      java/lang/Character.toLowerCase() hash: 337325616 preOrderID: 460 postOrderID: 440

      BLOCK
      #param#ch hash: 2041597033 preOrderID: 459 postOrderID: 421

      BLOCK
      #param#codePoint hash: 1217018560 preOrderID: 461 postOrderID: 422

      BLOCK
      #param#ch hash: 324691952 preOrderID: 463 postOrderID: 423

      BLOCK
      java/lang/CharacterDataLatin1.toLowerCase() hash: 1738469778 preOrderID: 468 postOrderID: 437
      java/lang/CharacterDataLatin1.getProperties() hash: 1471925240 preOrderID: 470 postOrderID: 433

      BLOCK
      #param#ch hash: 918178416 preOrderID: 469 postOrderID: 428

      BLOCK
      #param#ch hash: 66576978 preOrderID: 471 postOrderID: 429

      BLOCK
      java/lang/String.charAt() hash: -1378476889 preOrderID: 596 postOrderID: 541

      BLOCK
      java/lang/Character.isLetterOrDigit() hash: 595098513 preOrderID: 602 postOrderID: 567
      java/lang/Character.isLetterOrDigit() hash: 727716553 preOrderID: 604 postOrderID: 564
      java/lang/Character.getType() hash: -1384566468 preOrderID: 606 postOrderID: 560

      BLOCK
      #param#ch hash: -1973743086 preOrderID: 603 postOrderID: 541

      BLOCK
      #param#codePoint hash: 1542548594 preOrderID: 605 postOrderID: 542

      BLOCK
      #param#codePoint hash: 656302991 preOrderID: 607 postOrderID: 543

      BLOCK
      #param#ch hash: -1260034165 preOrderID: 609 postOrderID: 544

      BLOCK
      #param#ch hash: 545612206 preOrderID: 615 postOrderID: 549

      BLOCK
      #param#ch hash: -2109819822 preOrderID: 617 postOrderID: 550


      ••t••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••

      BLOCK
      java/lang/String.charAt() hash: 2090492464 preOrderID: 375 postOrderID: 356

      BLOCK
      java/lang/Character.toLowerCase() hash: -987038616 preOrderID: 488 postOrderID: 468
      java/lang/Character.toLowerCase() hash: -998436950 preOrderID: 490 postOrderID: 465

      BLOCK
      #param#ch hash: 1504818481 preOrderID: 489 postOrderID: 446

      BLOCK
      #param#codePoint hash: 1679134593 preOrderID: 491 postOrderID: 447

      BLOCK
      #param#ch hash: 574933740 preOrderID: 493 postOrderID: 448

      BLOCK
      java/lang/CharacterDataLatin1.toLowerCase() hash: 1331829313 preOrderID: 498 postOrderID: 462
      java/lang/CharacterDataLatin1.getProperties() hash: 149148982 preOrderID: 500 postOrderID: 458

      BLOCK
      #param#ch hash: -1314133364 preOrderID: 499 postOrderID: 453

      BLOCK
      #param#ch hash: 942751358 preOrderID: 501 postOrderID: 454

      BLOCK
      java/lang/String.charAt() hash: 132201808 preOrderID: 636 postOrderID: 574

      BLOCK
      java/lang/Character.isLetterOrDigit() hash: 1152989849 preOrderID: 642 postOrderID: 600
      java/lang/Character.isLetterOrDigit() hash: 17018815 preOrderID: 644 postOrderID: 597
      java/lang/Character.getType() hash: 659033684 preOrderID: 646 postOrderID: 593

      BLOCK
      #param#ch hash: 811183287 preOrderID: 643 postOrderID: 574

      BLOCK
      #param#codePoint hash: -1280348138 preOrderID: 645 postOrderID: 575

      BLOCK
      #param#codePoint hash: 1619976719 preOrderID: 647 postOrderID: 576

      BLOCK
      #param#ch hash: 75452853 preOrderID: 649 postOrderID: 577

      BLOCK
      #param#ch hash: 1757912638 preOrderID: 655 postOrderID: 582

      BLOCK
      #param#ch hash: -1076636195 preOrderID: 657 postOrderID: 583


      •••p•••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••

      BLOCK
      java/lang/String.charAt() hash: -1463617042 preOrderID: 385 postOrderID: 365

      BLOCK
      java/lang/Character.toLowerCase() hash: 1510898344 preOrderID: 518 postOrderID: 493
      java/lang/Character.toLowerCase() hash: 529739692 preOrderID: 520 postOrderID: 490

      BLOCK
      #param#ch hash: -70306739 preOrderID: 519 postOrderID: 471

      BLOCK
      #param#codePoint hash: -1658456255 preOrderID: 521 postOrderID: 472

      BLOCK
      #param#ch hash: 575781365 preOrderID: 523 postOrderID: 473

      BLOCK
      #param#ch hash: 1573521289 preOrderID: 529 postOrderID: 478

      BLOCK
      #param#ch hash: -263297239 preOrderID: 531 postOrderID: 479

      BLOCK
      java/lang/String.charAt() hash: 795529147 preOrderID: 676 postOrderID: 607

      BLOCK
      java/lang/Character.isLetterOrDigit() hash: -409643758 preOrderID: 682 postOrderID: 633
      java/lang/Character.isLetterOrDigit() hash: 1652113373 preOrderID: 684 postOrderID: 630
      java/lang/Character.getType() hash: 2068579533 preOrderID: 686 postOrderID: 626

      BLOCK
      #param#ch hash: -377052093 preOrderID: 683 postOrderID: 607

      BLOCK
      #param#codePoint hash: 54290242 preOrderID: 685 postOrderID: 608

      BLOCK
      #param#codePoint hash: -624883363 preOrderID: 687 postOrderID: 609

      BLOCK
      #param#ch hash: 1860049794 preOrderID: 689 postOrderID: 610

      BLOCK
      java/lang/CharacterDataLatin1.getType() hash: -2091946112 preOrderID: 694 postOrderID: 623
      java/lang/CharacterDataLatin1.getProperties() hash: 314748895 preOrderID: 696 postOrderID: 620

      BLOCK
      #param#ch hash: 1491315873 preOrderID: 695 postOrderID: 615

      BLOCK
      #param#ch hash: -229161903 preOrderID: 697 postOrderID: 616


    ••••:••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••

    BLOCK
    java/lang/String.charAt() hash: 2127662555 preOrderID: 395 postOrderID: 374


    •••••/•••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••

    BLOCK
    java/lang/String.charAt() hash: -2025826163 preOrderID: 846 postOrderID: 754

    BLOCK
    java/lang/String.charAt() hash: 782002260 preOrderID: 869 postOrderID: 774


    ••••••/••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••

    BLOCK
    java/lang/String.charAt() hash: 408021313 preOrderID: 853 postOrderID: 760

    BLOCK
    java/lang/String.charAt() hash: 853255523 preOrderID: 876 postOrderID: 780


    •••••••user:password@www.google.com:80•••••••••••••••••••••••••••••••••••••

    BLOCK
    java/lang/String.substring() hash: 1667363193 preOrderID: 885 postOrderID: 800
    java/lang/String() hash: -391899591 preOrderID: 890 postOrderID: 797
    java/util/Arrays.copyOfRange() hash: -1690491184 preOrderID: 894 postOrderID: 794

    BLOCK
    #param#authority hash: 799052050 preOrderID: 1134 postOrderID: 996

    BLOCK
    #param#authority hash: 116399522 preOrderID: 1148 postOrderID: 1008

    BLOCK
    #setField#java/net/URL.authority hash: 1468639446 preOrderID: 1187 postOrderID: 1042


      •••••••user:password•••••••••••••••••••••••••••••••••••••••••••••••••••••••

      BLOCK
      java/lang/String.substring() hash: 1516317372 preOrderID: 907 postOrderID: 820
      java/lang/String() hash: -1960732559 preOrderID: 913 postOrderID: 817
      java/util/Arrays.copyOfRange() hash: 1696788728 preOrderID: 917 postOrderID: 814

      BLOCK
      #param#userInfo hash: 211730735 preOrderID: 1135 postOrderID: 997

      BLOCK
      #param#userInfo hash: 1385688021 preOrderID: 1149 postOrderID: 1009

      BLOCK
      #setField#java/net/URL.userInfo hash: 2069468810 preOrderID: 1183 postOrderID: 1038


      ••••••••••••••••••••@••••••••••••••••••••••••••••••••••••••••••••••••••••••

      BLOCK
      DUMMY hash: 123792410 preOrderID: 9223372036854775807 postOrderID: -1


      •••••••••••••••••••••www.google.com:80•••••••••••••••••••••••••••••••••••••

      BLOCK
      java/lang/String.substring() hash: -90687209 preOrderID: 928 postOrderID: 836
      java/lang/String() hash: 967877541 preOrderID: 932 postOrderID: 833
      java/util/Arrays.copyOfRange() hash: 1133616429 preOrderID: 936 postOrderID: 830


        •••••••••••••••••••••www.google.com••••••••••••••••••••••••••••••••••••••••

        BLOCK
        java/lang/String.substring() hash: -2142543988 preOrderID: 1078 postOrderID: 966
        java/lang/String() hash: 1943333800 preOrderID: 1084 postOrderID: 963
        java/util/Arrays.copyOfRange() hash: 1944970371 preOrderID: 1088 postOrderID: 960

        BLOCK
        #param#host hash: -581737853 preOrderID: 1132 postOrderID: 994

        BLOCK
        #param#host hash: -1786026683 preOrderID: 1146 postOrderID: 1006

        BLOCK
        #setField#java/net/URL.host hash: -383889189 preOrderID: 1154 postOrderID: 1014


        •••••••••••••••••••••••••••••••••••:•••••••••••••••••••••••••••••••••••••••

        BLOCK
        DUMMY hash: -583937249 preOrderID: 9223372036854775807 postOrderID: -1


        ••••••••••••••••••••••••••••••••••••80•••••••••••••••••••••••••••••••••••••

        BLOCK
        java/lang/String.substring() hash: -2043190122 preOrderID: 957 postOrderID: 861
        java/lang/String() hash: 1029167332 preOrderID: 961 postOrderID: 858
        java/util/Arrays.copyOfRange() hash: 1665164598 preOrderID: 965 postOrderID: 855

        BLOCK
        java/lang/Integer.parseInt() hash: 1732383501 preOrderID: 976 postOrderID: 948
        java/lang/Integer.parseInt() hash: 1037410038 preOrderID: 978 postOrderID: 945

        BLOCK
        #param#s hash: -1872408160 preOrderID: 977 postOrderID: 861

        BLOCK
        #param#s hash: 2096242113 preOrderID: 979 postOrderID: 862

        BLOCK
        #param#port hash: -1476763150 preOrderID: 1133 postOrderID: 995

        BLOCK
        #param#port hash: -801728512 preOrderID: 1147 postOrderID: 1007

        BLOCK
        #setField#java/net/URL.port hash: 249589324 preOrderID: 1155 postOrderID: 1015


          ••••••••••••••••••••••••••••••••••••8••••••••••••••••••••••••••••••••••••••

          BLOCK
          java/lang/String.charAt() hash: 2082745339 preOrderID: 983 postOrderID: 871

          BLOCK
          java/lang/String.charAt() hash: -1391120034 preOrderID: 991 postOrderID: 878

          BLOCK
          java/lang/Character.digit() hash: -915978246 preOrderID: 997 postOrderID: 903
          java/lang/Character.digit() hash: 50944534 preOrderID: 999 postOrderID: 900

          BLOCK
          #param#ch hash: -1900542168 preOrderID: 998 postOrderID: 878

          BLOCK
          #param#codePoint hash: -1490211312 preOrderID: 1000 postOrderID: 879

          BLOCK
          #param#ch hash: 42599557 preOrderID: 1002 postOrderID: 880

          BLOCK
          #param#ch hash: -1581706723 preOrderID: 1008 postOrderID: 885

          BLOCK
          #param#ch hash: 1479925055 preOrderID: 1012 postOrderID: 888


          •••••••••••••••••••••••••••••••••••••0•••••••••••••••••••••••••••••••••••••

          BLOCK
          java/lang/String.charAt() hash: -944587190 preOrderID: 1031 postOrderID: 912

          BLOCK
          java/lang/Character.digit() hash: 513813197 preOrderID: 1037 postOrderID: 937
          java/lang/Character.digit() hash: -1519604693 preOrderID: 1039 postOrderID: 934

          BLOCK
          #param#ch hash: -1014175477 preOrderID: 1038 postOrderID: 912

          BLOCK
          #param#codePoint hash: 2129497471 preOrderID: 1040 postOrderID: 913

          BLOCK
          #param#ch hash: -2112309561 preOrderID: 1042 postOrderID: 914

          BLOCK
          #param#ch hash: -1945993114 preOrderID: 1048 postOrderID: 919

          BLOCK
          #param#ch hash: -194227817 preOrderID: 1052 postOrderID: 922


    ••••••••••••••••••••••••••••••••••••••/command•••••••••••••••••••••••••••••

    BLOCK
    java/lang/String.substring() hash: 670035348 preOrderID: 1109 postOrderID: 992
    java/lang/String() hash: -906351442 preOrderID: 1114 postOrderID: 989
    java/util/Arrays.copyOfRange() hash: -1904707552 preOrderID: 1118 postOrderID: 986

    BLOCK
    #param#path hash: 390098917 preOrderID: 1136 postOrderID: 998

    BLOCK
    #param#path hash: -1418633346 preOrderID: 1150 postOrderID: 1010

    BLOCK
    java/lang/StringBuilder.append() hash: 1358603287 preOrderID: 1156 postOrderID: 1020

    BLOCK
    #param#str hash: -126470971 preOrderID: 1157 postOrderID: 1016

    BLOCK
    #setField#java/net/URL.path hash: -1129717093 preOrderID: 1184 postOrderID: 1039


  ••••••••••••••••••••••••••••••••••••••••••••••?••••••••••••••••••••••••••••

  BLOCK
  DUMMY hash: 714743744 preOrderID: 9223372036854775807 postOrderID: -1


  •••••••••••••••••••••••••••••••••••••••••••••••foo=bar&lorem=ipsum•••••••••

  BLOCK
  java/lang/String.substring() hash: -1817432868 preOrderID: 803 postOrderID: 729
  java/lang/String() hash: -1610972715 preOrderID: 808 postOrderID: 726
  java/util/Arrays.copyOfRange() hash: -1064130226 preOrderID: 812 postOrderID: 723

  BLOCK
  #param#query hash: 1469772576 preOrderID: 1137 postOrderID: 999

  BLOCK
  #param#query hash: 677004937 preOrderID: 1151 postOrderID: 1011

  BLOCK
  java/lang/StringBuilder.append() hash: -2045252826 preOrderID: 1161 postOrderID: 1024

  BLOCK
  #param#str hash: -884281602 preOrderID: 1162 postOrderID: 1020

  BLOCK
  #setField#java/net/URL.query hash: 344897700 preOrderID: 1186 postOrderID: 1041


  ••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••#••••••••

  BLOCK
  DUMMY hash: -1171152487 preOrderID: 9223372036854775807 postOrderID: -1


  •••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••••fragment

  BLOCK
  java/lang/String.substring() hash: 1337459687 preOrderID: 765 postOrderID: 697
  java/lang/String() hash: -11826358 preOrderID: 770 postOrderID: 694
  java/util/Arrays.copyOfRange() hash: -2037898026 preOrderID: 774 postOrderID: 691

  BLOCK
  #setField#java/net/URL.ref hash: -1223776041 preOrderID: 785 postOrderID: 697

  BLOCK
  java/net/URL.getRef() hash: 1354318826 preOrderID: 794 postOrderID: 708

  BLOCK
  #param#ref hash: 1929875718 preOrderID: 1138 postOrderID: 1000

  BLOCK
  #param#ref hash: -1359795414 preOrderID: 1152 postOrderID: 1012

  BLOCK
  #setField#java/net/URL.ref hash: 1098713384 preOrderID: 1185 postOrderID: 1040

==> grammars/csv-readable.txt <==
Start: MAIN

KEY ::= ALPHANUMWHITESPACES
NEXTTOKEN_FIRST ::= "\n" [KEY] | "\n" ENCAPSULATEDTOKEN
NEXTTOKEN ::= ';' [KEY] | ';' ENCAPSULATEDTOKEN
ENCAPSULATEDTOKEN ::= "\"" KEY "\""
CSVPARSER ::= HASH (NEXTTOKEN)[0,-1]
NEXTRECORD ::= NEXTTOKEN_FIRST (NEXTTOKEN)[0,-1]
MAIN ::= CSVPARSER (NEXTRECORD)[0,-1]
HASH ::= ALPHANUMWHITESPACES


DIGIT ::= '0-9'
DIGITS ::= (DIGIT)[1,-1]
POSITIVEINTEGER ::= '1-9' [DIGITS]
INTEGER ::= ['-'] POSITIVEINTEGER
ALPHA ::= ('A-Z'|'a-z')
ALPHAS ::= (ALPHA)[1,-1]
ALPHANUM ::= (ALPHA | DIGIT)
ALPHANUMS ::= (ALPHANUM)[1,-1]
WHITESPACE ::= (' ' | "\t")
WHITESPACES ::= (WHITESPACE)[1,-1]
WHITESPACENEWLINE ::= (' ' | "\t" | "\n" | "\r")
WHITESPACENEWLINES ::= (WHITESPACENEWLINE)[1,-1]
HOSTNAME ::= ((ALPHANUM | '.' | '-'))[1,-1]
PATH ::= ((ALPHANUM | '.' | '-' | '/'))[1,-1]
ALPHANUMWHITESPACE ::= (ALPHA | DIGIT | WHITESPACE)
ALPHANUMWHITESPACES ::= (ALPHANUMWHITESPACE)[1,-1]
ABSOLUTEPATH ::= '/' [PATH]
ALPHANUMWITHSPECIAL ::= (ALPHANUM | ';' | ':' | '-' | '+' | '=' | '!' | '?' | '*' | '(' | ')' | '/' | '#' | '$' | '%' | '&' | '@')
ALPHANUMWITHSPECIALS ::= (ALPHANUMWITHSPECIAL)[1,-1]
ALPHANUMWITHSPECIALWHITESPACE ::= (ALPHANUM | WHITESPACE)
ALPHANUMWITHSPECIALWHITESPACES ::= (ALPHANUMWITHSPECIALWHITESPACE)[1,-1]
PRINTABLENEWLINE ::= (ALPHANUMWITHSPECIAL | WHITESPACENEWLINE)
PRINTABLENEWLINES ::= (PRINTABLE)[1,-1]
PRINTABLE ::= (ALPHANUMWITHSPECIAL | WHITESPACE)
PRINTABLES ::= (PRINTABLE)[1,-1]

==> grammars/ini-readable.txt <==
Start: LOAD

LOAD ::= LINE_FIRST (LINE)[0,-1] LINE1
LINE1 ::= KEY (' ')[0,-1] '=' [(' ')[0,-1] [VALUE]]
KEY ::= ALPHANUMWHITESPACES
LINE ::= LINE2 "\n"
LINE_FIRST ::= LINE2_FIRST "\n"
VALUE ::= ALPHANUMWHITESPACES
SECTION ::= ALPHANUMWHITESPACES
LINE2 ::= ('[' SECTION ']' | KEY (' ')[0,-1] '=' [(' ')[0,-1]  [VALUE]])
LINE2_FIRST ::= '[' SECTION ']'


DIGIT ::= '0-9'
DIGITS ::= (DIGIT)[1,-1]
POSITIVEINTEGER ::= '1-9' [DIGITS]
INTEGER ::= ['-'] POSITIVEINTEGER
ALPHA ::= ('A-Z'|'a-z')
ALPHAS ::= (ALPHA)[1,-1]
ALPHANUM ::= (ALPHA | DIGIT)
ALPHANUMS ::= (ALPHANUM)[1,-1]
WHITESPACE ::= (' ' | "\t")
WHITESPACES ::= (WHITESPACE)[1,-1]
WHITESPACENEWLINE ::= (' ' | "\t" | "\n" | "\r")
WHITESPACENEWLINES ::= (WHITESPACENEWLINE)[1,-1]
HOSTNAME ::= ((ALPHANUM | '.' | '-'))[1,-1]
PATH ::= ((ALPHANUM | '.' | '-' | '/'))[1,-1]
ALPHANUMWHITESPACE ::= (ALPHA | DIGIT | WHITESPACE)
ALPHANUMWHITESPACES ::= (ALPHANUMWHITESPACE)[1,-1]
ABSOLUTEPATH ::= '/' [PATH]
ALPHANUMWITHSPECIAL ::= (ALPHANUM | ';' | ':' | '-' | '+' | '=' | '!' | '?' | '*' | '(' | ')' | '/' | '#' | '$' | '%' | '&' | '@')
ALPHANUMWITHSPECIALS ::= (ALPHANUMWITHSPECIAL)[1,-1]
ALPHANUMWITHSPECIALWHITESPACE ::= (ALPHANUM | WHITESPACE)
ALPHANUMWITHSPECIALWHITESPACES ::= (ALPHANUMWITHSPECIALWHITESPACE)[1,-1]
PRINTABLENEWLINE ::= (ALPHANUMWITHSPECIAL | WHITESPACENEWLINE)
PRINTABLENEWLINES ::= (PRINTABLE)[1,-1]
PRINTABLE ::= (ALPHANUMWITHSPECIAL | WHITESPACE)
PRINTABLES ::= (PRINTABLE)[1,-1]

==> grammars/json-readable-nowhitespace.txt <==
Start: MAIN

STRING ::= "\"" HASH "\""
FALSE ::= "false"
TRUE ::= "true"
OBJECT ::= '{' [ STRINGINTERNAL ':' VALUE ( ',' STRINGINTERNAL ':' VALUE )[0,-1] ] '}'
STRINGINTERNAL ::= "\"" HASH "\""
VALUE ::= (STRING | FALSE | TRUE | OBJECT | ARRAY | NULL | NUMBER)
ARRAY ::= '[' [ [ VALUE ( ',' VALUE )[0,-1] ] ] ']'
EXPONENT ::= 'e' ['-'] POSITIVEINTEGER
FRACTION ::= '.' POSITIVEINTEGER
HASH ::= ALPHANUMWITHSPECIALWHITESPACES
MAIN ::= VALUE
NULL ::= "null"
NUMBER ::= INTEGER [[FRACTION] [EXPONENT]]


DIGIT ::= '0-9'
DIGITS ::= (DIGIT)[1,-1]
POSITIVEINTEGER ::= '1-9' [DIGITS]
INTEGER ::= ['-'] POSITIVEINTEGER
ALPHA ::= ('A-Z'|'a-z')
ALPHAS ::= (ALPHA)[1,-1]
ALPHANUM ::= (ALPHA | DIGIT)
ALPHANUMS ::= (ALPHANUM)[1,-1]
WHITESPACE ::= (' ' | "\t")
WHITESPACES ::= (WHITESPACE)[1,-1]
WHITESPACENEWLINE ::= (' ' | "\t" | "\n" | "\r")
WHITESPACENEWLINES ::= (WHITESPACENEWLINE)[1,-1]
HOSTNAME ::= ((ALPHANUM | '.' | '-'))[1,-1]
PATH ::= ((ALPHANUM | '.' | '-' | '/'))[1,-1]
ALPHANUMWHITESPACE ::= (ALPHA | DIGIT | WHITESPACE)
ALPHANUMWHITESPACES ::= (ALPHANUMWHITESPACE)[1,-1]
ABSOLUTEPATH ::= '/' [PATH]
ALPHANUMWITHSPECIAL ::= (ALPHANUM | ';' | ':' | '-' | '+' | '=' | '!' | '?' | '*' | '(' | ')' | '/' | '#' | '$' | '%' | '&' | '@')
ALPHANUMWITHSPECIALS ::= (ALPHANUMWITHSPECIAL)[1,-1]
ALPHANUMWITHSPECIALWHITESPACE ::= (ALPHANUM | WHITESPACE)
ALPHANUMWITHSPECIALWHITESPACES ::= (ALPHANUMWITHSPECIALWHITESPACE)[1,-1]
PRINTABLENEWLINE ::= (ALPHANUMWITHSPECIAL | WHITESPACENEWLINE)
PRINTABLENEWLINES ::= (PRINTABLE)[1,-1]
PRINTABLE ::= (ALPHANUMWITHSPECIAL | WHITESPACE)
PRINTABLES ::= (PRINTABLE)[1,-1]

==> grammars/json-readable.txt <==
Start: MAIN

STRING ::= "\"" HASH "\""
FALSE ::= "false"
TRUE ::= "true"
OBJECT ::= '{' [ [WHITESPACE_OVERRIDE] [ STRINGINTERNAL [WHITESPACE_OVERRIDE] ':' [WHITESPACE_OVERRIDE] VALUE [WHITESPACE_OVERRIDE] ( ',' [WHITESPACE_OVERRIDE] STRINGINTERNAL [WHITESPACE_OVERRIDE] ':' [WHITESPACE_OVERRIDE] VALUE [WHITESPACE_OVERRIDE] )[0,-1] ] ] '}'
STRINGINTERNAL ::= "\"" HASH "\""
VALUE ::= (STRING | FALSE | TRUE | OBJECT | ARRAY | NULL | NUMBER)
ARRAY ::= '[' [ [WHITESPACE_OVERRIDE] [ VALUE [WHITESPACE_OVERRIDE] ( ',' [WHITESPACE_OVERRIDE] VALUE [WHITESPACE_OVERRIDE] )[0,-1] ] ] ']'
WHITESPACE_OVERRIDE ::= WHITESPACES
EXPONENT ::= 'e' ['-'] POSITIVEINTEGER
FRACTION ::= '.' POSITIVEINTEGER
HASH ::= ALPHANUMWITHSPECIALWHITESPACES
MAIN ::= [WHITESPACE_OVERRIDE] VALUE [WHITESPACE_OVERRIDE]
NULL ::= "null"
NUMBER ::= INTEGER [[FRACTION] [EXPONENT]]


DIGIT ::= '0-9'
DIGITS ::= (DIGIT)[1,-1]
POSITIVEINTEGER ::= '1-9' [DIGITS]
INTEGER ::= ['-'] POSITIVEINTEGER
ALPHA ::= ('A-Z'|'a-z')
ALPHAS ::= (ALPHA)[1,-1]
ALPHANUM ::= (ALPHA | DIGIT)
ALPHANUMS ::= (ALPHANUM)[1,-1]
WHITESPACE ::= (' ' | "\t")
WHITESPACES ::= (WHITESPACE)[1,-1]
WHITESPACENEWLINE ::= (' ' | "\t" | "\n" | "\r")
WHITESPACENEWLINES ::= (WHITESPACENEWLINE)[1,-1]
HOSTNAME ::= ((ALPHANUM | '.' | '-'))[1,-1]
PATH ::= ((ALPHANUM | '.' | '-' | '/'))[1,-1]
ALPHANUMWHITESPACE ::= (ALPHA | DIGIT | WHITESPACE)
ALPHANUMWHITESPACES ::= (ALPHANUMWHITESPACE)[1,-1]
ABSOLUTEPATH ::= '/' [PATH]
ALPHANUMWITHSPECIAL ::= (ALPHANUM | ';' | ':' | '-' | '+' | '=' | '!' | '?' | '*' | '(' | ')' | '/' | '#' | '$' | '%' | '&' | '@')
ALPHANUMWITHSPECIALS ::= (ALPHANUMWITHSPECIAL)[1,-1]
ALPHANUMWITHSPECIALWHITESPACE ::= (ALPHANUM | WHITESPACE)
ALPHANUMWITHSPECIALWHITESPACES ::= (ALPHANUMWITHSPECIALWHITESPACE)[1,-1]
PRINTABLENEWLINE ::= (ALPHANUMWITHSPECIAL | WHITESPACENEWLINE)
PRINTABLENEWLINES ::= (PRINTABLE)[1,-1]
PRINTABLE ::= (ALPHANUMWITHSPECIAL | WHITESPACE)
PRINTABLES ::= (PRINTABLE)[1,-1]

==> grammars/properties-readable.txt <==
Start: MAIN

LOAD ::= (LINE)[0,-1] LINE_LAST
ARG ::= ALPHANUMWHITESPACES
LINE ::= [S2] "\n"
LINE_LAST ::= S2
S3 ::= "# comment \n"
S2 ::= [S3] ARG (' ')[0,-1] '=' [(' ')[0,-1] ARG]
MAIN ::= LOAD


DIGIT ::= '0-9'
DIGITS ::= (DIGIT)[1,-1]
POSITIVEINTEGER ::= '1-9' [DIGITS]
INTEGER ::= ['-'] POSITIVEINTEGER
ALPHA ::= ('A-Z'|'a-z')
ALPHAS ::= (ALPHA)[1,-1]
ALPHANUM ::= (ALPHA | DIGIT)
ALPHANUMS ::= (ALPHANUM)[1,-1]
WHITESPACE ::= (' ' | "\t")
WHITESPACES ::= (WHITESPACE)[1,-1]
WHITESPACENEWLINE ::= (' ' | "\t" | "\n" | "\r")
WHITESPACENEWLINES ::= (WHITESPACENEWLINE)[1,-1]
HOSTNAME ::= ((ALPHANUM | '.' | '-'))[1,-1]
PATH ::= ((ALPHANUM | '.' | '-' | '/'))[1,-1]
ALPHANUMWHITESPACE ::= (ALPHA | DIGIT | WHITESPACE)
ALPHANUMWHITESPACES ::= (ALPHANUMWHITESPACE)[1,-1]
ABSOLUTEPATH ::= '/' [PATH]
ALPHANUMWITHSPECIAL ::= (ALPHANUM | ';' | ':' | '-' | '+' | '=' | '!' | '?' | '*' | '(' | ')' | '/' | '#' | '$' | '%' | '&' | '@')
ALPHANUMWITHSPECIALS ::= (ALPHANUMWITHSPECIAL)[1,-1]
ALPHANUMWITHSPECIALWHITESPACE ::= (ALPHANUM | WHITESPACE)
ALPHANUMWITHSPECIALWHITESPACES ::= (ALPHANUMWITHSPECIALWHITESPACE)[1,-1]
PRINTABLENEWLINE ::= (ALPHANUMWITHSPECIAL | WHITESPACENEWLINE)
PRINTABLENEWLINES ::= (PRINTABLE)[1,-1]
PRINTABLE ::= (ALPHANUMWITHSPECIAL | WHITESPACE)
PRINTABLES ::= (PRINTABLE)[1,-1]

==> samples/sample-csv.txt <==
Firstname;Lastname;Phone
Roger;Smith;345345345
Anne;Perkins;204059
Leila;Jackson;9569784
Dough;Clinton;1298483

==> samples/sample-ini.txt <==
[Application]
Version = 1
WorkingDir = mydir
[User]
User = Bob
Password = 12345

==> samples/sample-json.txt <==
{
	"glossary": {
    "title": "example glossary",
		"GlossSeeAlso": ["GML", "XML"]  ,
		"bool1" 	 : true,
		"bool2"  : false,
		"number1" : 2349872,
		"number2" : -45242,
		"number3" : 2349.872,
		"number4" : -98.72,
		"empty" : null,
		"number5" : 2372e71,
		"number6" : 123e-31,
		"number7" : 23.72e71,
		"number8" : 12.83e-33
	}
}

==> samples/sample-properties.txt <==
Version=1
WorkingDir=mydir
# comment 
User=Bob
Password=12345
